ToolFlood: Beyond Selection -- Hiding Valid Tools from LLM Agents via Semantic Covering

Large Language Model (LLM) agents increasingly use external tools for complex tasks and rely on embedding-based retrieval to select a small top-$k$ subset for reasoning. Prior work on attacking these systems competes for tool selection, assuming benign tools remain in the retrieved set; the robustness of the retrieval stage that produces this set is underexplored. This paper introduces ToolFlood, a retrieval-layer attack on tool-augmented LLM agents. Rather than altering which tool is chosen after retrieval, ToolFlood attacks retrieval itself: it injects a few attacker-controlled tools whose metadata is positioned to exploit the geometry of embedding space, so that these tools semantically span many user queries, dominate the top-k results, and push all benign tools out of the agent's context. ToolFlood uses a two-phase adversarial tool generation strategy. It first samples subsets of target queries and uses an LLM to iteratively generate diverse tool names and descriptions. It then runs an iterative greedy selection that chooses tools maximizing coverage of remaining queries in embedding space under a cosine-distance threshold, stopping when all queries are covered or a budget is reached. We provide theoretical intuition of retrieval saturation and show on a large catalog (ToolBench) that ToolFlood achieves up to a 95\% attack success rate with a ~1\% injection rate. The code is available at: https://github.com/as1-prog/ToolFlood

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclanthology.org/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.

